Fuzzing Symbolic Expressions

Recent years have witnessed a wide array of results in software testing, exploring different approaches and methodologies ranging from fuzzers to symbolic engines, with a full spectrum of instances in between such as concolic execution and hybrid fuzzing. A key ingredient of many of these tools is Satisfiability Modulo Theories (SMT) solvers, which are used to reason over symbolic expressions collected during the analysis. In this paper, we investigate whether techniques borrowed from the fuzzing domain can be applied to check whether symbolic formulas are satisfiable in the context of concolic and hybrid fuzzing engines, providing a viable alternative to classic SMT solving techniques. We devise a new approximate solver, FUZZY-SAT, and show that it is both competitive with and complementary to state-of-the-art solvers such as Z3 with respect to handling queries generated by hybrid fuzzers.

==> queries.tsv <==
Benchmark	# queries	# queries found sat by			# sat fuzzy / # sat z3	Runtime speedup
		both	only Z3	only FuzzySat		
advmng	1481	236,7	7,0	64,3	1,24	17,1
bloaty	2085	95,0	7,0	1,0	0,94	47,8
bsdtar	325	124,0	6,0	0,0	0,95	1,8
djpeg	1245	189,0	6,0	11,0	1,03	34,3
jhead	405	88,0	0,0	0,0	1,00	21,7
libpng	1673	31,0	0,0	0,0	1,00	70,9
lodepng	1531	100,3	6,3	4,7	0,98	75,6
objdump	992	146,0	4,0	0,0	0,97	30,6
optipng	1740	42,0	0,0	0,0	1,00	67,3
readelf	1055	150,0	8,0	0,0	0,95	69,5
tcpdump	409	58,3	9,7	28,7	1,28	37,3
tiff2pdf	3084	164,0	9,0	0,0	0,95	28,1
Avg. / Geo. Mean.	1335,4	118,7	5,3	9,1	1,02	31,25
